A Polya Contagion Model for Networks

A network epidemics model based on the classical Polya urn scheme is investigated. Temporal contagion processes are generated on the network nodes using a modified Polya sampling scheme that accounts for spatial infection among neighbouring nodes. The stochastic properties and the asymptotic behaviour of the resulting network contagion process are analyzed. Unlike the classical Polya process, the network process is noted to be non-stationary in general, although it is shown to be time-invariant in its first and some of its second-order statistics and to satisfy martingale convergence properties under certain conditions. Three classical Polya processes, one computational and two analytical, are proposed to statistically approximate the contagion process of each node, showing a good fit for a range of system parameters. Finally, empirical results compare and contrast our model with the well-known discrete time SIS model.

==> bio-Bahman.txt <==
(M'13) received the B.Sc. degree in Mechanical
  Engineering, in 2002, and the M.Sc. degree in Control and Dynamics,
  in 2005, from Shiraz University, Iran.  He received the Ph.D. degree
  in Mathematics, in 2009, from Queen's University, Canada. 

He held postdoctoral positions with the Department of Mechanical and Aerospace Engineering at University of California, San Diego 2009-2012 and with the Coordinated Science Laboratory at the University of Illinois at Urbana-Champaign from 2012-2013.  
He held a visiting faculty position at the Institute for Systems Theory and Automatic Control at the University of Stuttgart in summer of 2016. He is currently an Assistant Professor with the Department of Mathematics and Statistics at Queen's University. His research interests include systems and controls, distributed control and optimization, social and economic networks, game theory, geometric control and mechanics, and Riemannian geometry.

==> bio-Fady.txt <==
(S'90 - M'94 - SM'00) received the B.E. degree with distinction from the American University of Beirut, Lebanon, and the M.Sc. and Ph.D. degrees from the University of Maryland, College Park, all in electrical engineering, in 1988, 1990 and 1994, respectively. He then held a postdoctoral appointment in 1994 at the Institute for Systems Research, University of Maryland.

In 1995, he joined the Department of Mathematics and Statistics at Queen's University, Kingston, Ontario, where he is currently a Professor of Mathematics and Engineering. Since 1997, he has also held a cross-appointment with the Department of Electrical and Computer Engineering at the same university. In 2013-2014, he served as acting head of the Department of Mathematics and Statistics, and from 2003 to 2008, he served as chair of the Queen's Mathematics and Engineering program. His research interests include information theory, joint source-channel coding, error control coding, data compression and digital communications.

==> bio-Mikhail.txt <==
received the B.Sc. degree in Mathematics and Engineering in 2015 and the M.A.Sc. degree in Applied Mathematics in 2017, both from Queen’s University, Kingston, ON, Canada.

He is currently a Ph.D. student with the Department of Electrical and Systems Engineering at the University of Pennsylvania, Philadelphia, PA, USA. He was a finalist for the Student Best Paper Award at ACC 2017. His research interests include systems and control, optimization, social networks, information theory, big data, and machine learning.
